Solving the Paint Shop Problem with Flexible Management of Multi-Lane Buffers Using Reinforcement Learning and Action Masking

In the paint shop problem, an unordered incoming sequence of cars assigned to different colors has to be reshuffled with the objective of minimizing the number of color changes. To reshuffle the incoming sequence, manufacturers can employ a first-in-first-out multi-lane buffer system allowing store and retrieve operations. So far, prior studies primarily focused on simple decision heuristics like greedy or simplified problem variants that do not allow full flexibility when performing store and retrieve operations. In this study, we propose a reinforcement learning approach to minimize color changes for the flexible problem variant, where store and retrieve operations can be performed in an arbitrary order. After proving that greedy retrieval is optimal, we incorporate this finding into the model using action masking. Our evaluation, based on 170 problem instances with 2-8 buffer lanes and 5-15 colors, shows that our approach reduces color changes compared to existing methods by considerable margins depending on the problem size. Furthermore, we demonstrate the robustness of our approach towards different buffer sizes and imbalanced color distributions.

==> ps_10colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
10,2,68.3,69.0,70.4,69.7,66.7,72.4,74.3,75.1,73.9,73.3,82.0,71.8,80.4,75.9,78.7,84.6,78.6,85.2
10,3,52.1,53.2,57.0,62.0,59.5,60.2,60.0,62.3,68.1,65.7,66.9,73.4,73.5,63.4,69.7,76.8,71.2,79.9
10,4,44.0,47.9,51.2,58.5,55.2,55.6,59.2,59.8,64.5,61.5,54.5,74.4,64.3,52.6,59.1,68.0,61.4,73.9
10,5,35.2,45.5,46.1,54.2,50.0,44.9,55.5,55.3,62.8,59.7,43.3,74.8,57.8,42.1,51.9,61.8,54.8,68.4
10,6,30.7,43.6,43.8,47.9,48.1,40.8,53.8,53.0,55.3,59.0,35.1,82.4,49.6,32.9,45.5,57.9,46.5,61.1
10,7,25.7,38.9,41.7,47.7,47.5,34.4,48.6,50.5,55.7,59.9,29.1,81.7,43.4,27.7,39.7,53.2,42.2,58.2
10,8,22.4,35.3,39.2,41.1,40.9,31.7,43.1,49.2,49.0,50.5,22.4,86.8,35.5,20.3,35.2,50.1,35.0,56.9


==> ps_15colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
15,2,77.7,77.7,78.0,80.5,76.3,81.9,83.3,83.6,85.7,83.1,88.8,76.2,85.9,83.8,84.6,89.0,84.1,84.5
15,3,67.7,70.4,72.1,76.4,79.6,75.6,79.7,79.1,84.0,84.4,77.9,80.9,82.0,75.1,78.9,80.8,79.9,85.4
15,4,57.4,61.9,65.4,71.2,71.3,68.1,72.1,76.8,78.3,81.8,65.4,80.5,79.1,64.2,70.8,73.5,74.8,79.3
15,5,49.6,58.8,61.4,68.4,71.8,60.8,70.0,70.7,77.7,81.0,54.6,80.8,70.3,55.1,61.2,67.6,66.6,74.6
15,6,45.2,56.8,60.6,66.5,81.1,57.2,66.5,70.9,74.1,89.2,47.5,89.7,65.2,48.6,57.1,63.3,60.2,68.9
15,7,38.9,52.5,55.8,64.3,85.5,48.7,63.9,65.0,71.4,91.8,40.7,86.6,56.5,41.6,52.6,57.7,54.0,64.4
15,8,38.7,49.8,54.8,64.1,84.7,48.1,60.8,65.0,71.5,93.1,36.0,91.8,48.0,35.2,47.8,57.3,46.7,61.2


==> ps_5colors.csv <==
num_of_colors,buffer_size,Max,FT_rep,GR_rep,INV_rep,no_mask_repeated,Enfgreedy_s&r_ft,Enfgreedy_ft,Enfgreedy_u,PPO_invalid_am,PPO_vanilla,MSA,gurobi_reward,Greedy,Greedy_fillrate,SA+G,SA,SA+G (geom),SA (geom)
5,2,47.6,49.3,48.7,50.1,47.0,50.9,52.2,53.5,54.2,50.5,64.8,53.5,61.7,57.7,61.4,69.2,61.1,71.5
5,3,30.3,31.6,33.0,35.2,36.3,34.7,36.7,39.3,41.3,41.9,46.3,59.8,51.9,41.9,49.3,66.5,50.0,68.2
5,4,20.4,22.2,24.8,27.4,24.9,25.3,27.4,28.6,31.1,30.1,33.9,62.2,40.8,27.6,37.5,57.0,39.4,63.2


==> regular_10colors.csv <==
,Buffer size,RL with AM (rep),MSA,Gurobi,Gurobi (Wu),GSplusRL,Greedy_fillrate,num_of_colors
0,2,68.3,82.0,71.8,77.8,74.1,75.9,10.0
1,3,52.1,66.9,73.4,59.9,63.2,63.4,10.0
2,4,44.0,54.5,74.4,48.0,56.4,52.6,10.0
3,5,35.2,43.3,74.8,47.5,44.4,42.1,10.0
4,6,30.7,35.1,82.4,53.7,35.9,32.9,10.0
5,7,25.7,29.1,81.7,78.3,29.0,27.7,10.0
6,8,22.4,22.4,86.8,65.6,23.3,20.3,10.0


==> regular_15colors.csv <==
,Buffer size,RL with AM (rep),MSA,Gurobi,Gurobi (Wu),GSplusRL,Greedy_fillrate,num_of_colors
0,2,77.7,88.8,76.2,83.8,84.3,83.8,15.0
1,3,67.7,77.9,80.9,74.9,74.6,75.1,15.0
2,4,57.4,65.4,80.5,59.8,65.8,64.2,15.0
3,5,49.6,54.6,80.8,53.8,59.6,55.1,15.0
4,6,45.2,47.5,89.7,62.9,54.0,48.6,15.0
5,7,38.9,40.7,86.6,80.0,44.8,41.6,15.0
6,8,38.7,36.0,91.8,71.1,37.1,35.2,15.0


==> regular_5colors.csv <==
,Buffer size,RL with AM (rep),MSA,Gurobi,Gurobi (Wu),GSplusRL,Greedy_fillrate,num_of_colors
0,2,47.6,64.8,53.5,61.1,55.4,57.7,5.0
1,3,30.3,46.3,59.8,39.8,40.0,41.9,5.0
2,4,20.4,33.9,62.2,26.1,28.0,27.6,5.0

